On the method of reflections

This paper aims at reviewing and analysing the method of reflections. The latter is an iterative procedure designed to linear boundary value problems set in multiply connected domains. Being based on a decomposition of the domain boundary, this method is particularly well-suited to numerical solvers relying on integral representation formulas. For the parallel and sequential forms of the method appearing in the literature, we propose a general abstract formulation in a given Hilbert setting and interpret the procedure in terms of subspace corrections. We then prove the unconditional convergence of the sequential form and propose a modification of the parallel one that makes it unconditionally converging. An alternative proof of convergence is provided in a case which does not fit into the previous framework. We finally present some numerical tests.

==> coeff_dist.txt <==
R seq_coef par_coef avgpar_coef
 2 0.5792843500165681 0.7513771650494488 0.9045358320393406
 2.041163140660055 0.5328923692898535 0.8047444194534287 0.8858744777066465
 2.08317348339461 0.5764829039072107 0.8105907041484153 0.8852075964033607
 2.126048464952745 0.6747147066058437 0.8087497088314125 0.8925656448567159
 2.169805880959217 0.7334870601550505 0.8022891927241143 0.9016872642296659
 2.214463893300686 0.7545816421895317 0.7839342485700225 0.9087338862348704
 2.260041037663961 0.7801528809810934 0.7085228983248471 0.8930221012278088
 2.30655623122939 0.8060294954870862 0.6337113918607752 0.8460350778930574
 2.354028780522601 0.7505395608025004 0.6445910878931448 0.8523634206045114
 2.402478389427836 0.6421415577947034 0.5766477332812313 0.8315026322194693
 2.451925167366216 0.5481643561716022 0.5135858509556365 0.8136641853158718
 2.502389637642329 0.4732245342192631 0.4637274285769592 0.7992138740283695
 2.553892745962596 0.4122387871079385 0.4227581352581019 0.7869467259260451
 2.606455869128973 0.3616903295852811 0.3880440404455636 0.7762219595367145
 2.660100823911564 0.3192095481316558 0.3580125260614443 0.7666677357992889
 2.714849876103864 0.2831185749121475 0.3316428075768664 0.7580400215196845
 2.770725749764362 0.2521828022005883 0.3082278452310121 0.7501651297562623
 2.827751636648355 0.2254674635877783 0.2872537938196861 0.7429127128784354
 2.885951205833885 0.2022583310847435 0.2683332671644137 0.7361813779945751
 2.945348613545782 0.1819760765236556 0.251165685040031 0.7298903184572637
 3.005968513181924 0.1641667650819029 0.2355123529446817 0.7239741390406038
 3.067836065545826 0.1484612013485873 0.2211800794235236 0.7183795157534184
 3.130976949289852 0.1345490272114696 0.2079908804036381 0.7130629709136111
 3.195417371573357 0.1221868137415944 0.1959118044321688 0.7079893538239174
 3.261184078940186 0.1111769077718456 0.184617607027069 0.7031307806211612
 3.328304368420059 0.1013254957736289 0.1742774024312716 0.6984658788829029
 3.396806098858434 0.09249463978364549 0.1645543633179362 0.6939792368909776
 3.466717702479555 0.08455925472806163 0.1556234976418535 0.6896609901018329
 3.53806819668749 0.07739797972927265 0.14718486024652 0.6855064965111703
 3.610887196110047 0.07094675489963487 0.1394151861640674 0.6815160625663208
 3.685204924890582 0.06511323522130678 0.1320419023196383 0.6776946844214394
 3.761052229232782 0.05982897364048499 0.125241767127071 0.6740517668805727
 3.838460590203643 0.05501577388213082 0.118816858029927 0.6706007749755408
 3.917462136799958 0.05065714840853611 0.1127352884561219 0.6673587613355758
 3.998089659283727 0.04667080484942772 0.107112151719356 0.6643456975414929
 4.080376622792032 0.04305458835234525 0.1017786314828309 0.661583522691081
 4.164357181227025 0.03973401419009716 0.09671186074611134 0.6590948146581567
 4.250066191431805 0.03671848366352483 0.09198113689339929 0.6569010030238009
 4.337539227658032 0.03393826898407629 0.08755302897029546 0.6550200999807594
 4.426812596331327 0.03139031264139475 0.08333658299026743 0.6534640537751564
 4.517923351120572 0.02907405899249153 0.07931645825531321 0.6522360414890288
 4.610909308317335 0.02692642013586574 0.07555288243521988 0.6513282740955776
 4.705809062531847 0.02495222091473966 0.07202135707813986 0.6507210533664503
 4.802662002712026 0.02315808022962725 0.06864790564212815 0.6503836963810697
 4.901508328492195 0.02148445712464043 0.06542170757258536 0.6502774191790845
 5.002389066878274 0.01994199468478931 0.06239550351645582 0.6503595321692726
 5.105346089276389 0.01854279612886542 0.05952566993772229 0.6505877962976713
 5.210422128871961 0.01722859673868719 0.05682579937925786 0.6509238592921436
 5.317660798366473 0.01601466941665922 0.05423919690711362 0.6513352337356033
 5.427106608079283 0.0148926111902533 0.05178274657539813 0.6517958844961318
 5.538804984422023 0.0138787904030142 0.04942657159296109 0.6522858435228085
 5.652802288753213 0.01291727811307537 0.04721003356906263 0.6527903237129825
 5.769145836620928 0.01202686885216026 0.04510231404386571 0.6532986888432013
 5.887883917401527 0.01120184397684039 0.04309730463285663 0.6538034863719538
 6.009065814342564 0.01046172704532332 0.04120496545979772 0.6542996324484861
 6.132741825018221 0.00975120413284347 0.03938740621490975 0.6547837676811742
 6.258963282205735 0.009091812620585957 0.03765663866580774 0.6552537679852775
 6.387782575191511 0.008479585191663877 0.03600798812239053 0.6557083827919434
 6.519253171515742 0.00791089209275273 0.03442296350201599 0.6561469720843115
 6.653429639164547 0.007382409241216218 0.03292680379108148 0.6565693175205096
 6.790367669218901 0.006915079307721617 0.03150032578208478 0.656975487904816
 6.930124098969674 0.006457098154926962 0.03013991518347311 0.6573657439778786
 7.07275693550844 0.006030964974135778 0.02885219975493441 0.6577404713995889
 7.218325379803796 0.005634318982315221 0.0276131430008371 0.6581001338291212
 7.36688985127325 0.005264988956700588 0.02643061261935565 0.658445240275098
 7.518512012860799 0.004920976515180957 0.0253017689621196 0.6587763225493893
 7.673254796630649 0.004622848432895303 0.02422393535984564 0.6590939198572804
 7.831182429887723 0.004323008905273716 0.02318610003878387 0.6593985684157621
 7.992360461835732 0.004043429818249907 0.02220352625610906 0.659690794604096
 8.156855790783938 0.003782665340196556 0.02126475180969097 0.6599711105862719
 8.32473669191385 0.003539380238131868 0.02036765521337468 0.6602400116542555
 8.496072845617434 0.003312340681207645 0.01951023080274199 0.6604979747605172
 8.670935366418549 0.00310040588398524 0.01869058142023349 0.660745457864251
 8.849396832489616 0.002902520504949191 0.0179120685235112 0.6609828998264312
 9.031531315775821 0.002740494433047021 0.01716227332788014 0.6612107206675245
 9.217414412739307 0.00256694816915972 0.01644517922381063 0.6614293220575423
 9.407123275736113 0.002404770651087353 0.01575925750462732 0.6616390879477841
 9.600736645038914 0.002253182982639401 0.01510305880352097 0.6618403852817538
 9.798334881518853 0.002111462773676546 0.01447520838474358 0.6620335647426301
 10 0.001978939742612146 0.01387440175750157 0.6622189615087199




==> errorl12.txt <==
iter error_seq error_par error_avgpar
 1.00000000e+00 4.23903464e+01 4.50551609e+01 3.21901771e+01
 2.00000000e+00 3.70784802e+01 6.54115895e+01 2.96559404e+01
 3.00000000e+00 3.26175648e+01 1.04531460e+02 2.77661787e+01
 4.00000000e+00 2.86872558e+01 1.71355019e+02 2.62865062e+01
 5.00000000e+00 2.51968430e+01 2.84290161e+02 2.50816761e+01
 6.00000000e+00 2.20961361e+01 4.72792142e+02 2.40679532e+01
 7.00000000e+00 1.93454303e+01 7.87489313e+02 2.31912950e+01
 8.00000000e+00 1.69094873e+01 1.31178492e+03 2.24156784e+01
 9.00000000e+00 1.47562380e+01 2.18570598e+03 2.17164392e+01
 1.00000000e+01 1.28564112e+01 3.64170292e+03 2.10762996e+01
 1.10000000e+01 1.11833322e+01 6.06794892e+03 2.04829126e+01
 1.20000000e+01 9.71274828e+00 1.01104612e+04 1.99272970e+01
 1.30000000e+01 8.42265898e+00 1.68463798e+04 1.94028146e+01
 1.40000000e+01 7.29315118e+00 2.80697943e+04 1.89044860e+01
 1.50000000e+01 6.30623922e+00 4.67706917e+04 1.84285236e+01
 1.60000000e+01 5.44571187e+00 7.79304849e+04 1.79720083e+01
 1.70000000e+01 4.69698661e+00 1.29849878e+05 1.75326611e+01
 1.80000000e+01 4.04697137e+00 2.16359218e+05 1.71086807e+01
 1.90000000e+01 3.48393409e+00 3.60503461e+05 1.66986250e+01
 2.00000000e+01 2.99737992e+00 6.00680284e+05 1.63013260e+01
 2.10000000e+01 2.57793618e+00 1.00086931e+06 1.59158254e+01
 2.20000000e+01 2.21724487e+00 1.66767468e+06 1.55413279e+01
 2.30000000e+01 1.90786268e+00 2.77872338e+06 1.51771651e+01
 2.40000000e+01 1.64316835e+00 4.62998182e+06 1.48227686e+01
 2.50000000e+01 1.41727757e+00 7.71459731e+06 1.44776492e+01
 2.60000000e+01 1.22496526e+00 1.28542646e+07 1.41413814e+01
 2.70000000e+01 1.06159577e+00 2.14181132e+07 1.38135903e+01
 2.80000000e+01 9.23060978e-01 3.56874226e+07 1.34939429e+01
 2.90000000e+01 8.05726694e-01 5.94633207e+07 1.31821397e+01
 3.00000000e+01 7.06387074e-01 9.90793463e+07 1.28779092e+01
 3.10000000e+01 6.22226552e-01 1.65088608e+08 1.25810030e+01
 3.20000000e+01 5.50787941e-01 2.75074974e+08 1.22911921e+01
 3.30000000e+01 4.89944898e-01 4.58337145e+08 1.20082637e+01
 3.40000000e+01 4.37876603e-01 7.63693386e+08 1.17320189e+01
 3.50000000e+01 3.93042711e-01 1.27248597e+09 1.14622705e+01
 3.60000000e+01 3.54157256e-01 2.12024954e+09 1.11988419e+01
 3.70000000e+01 3.20161043e-01 3.53281546e+09 1.09415651e+01
 3.80000000e+01 2.90192936e-01 5.88646989e+09 1.06902801e+01
 3.90000000e+01 2.63561010e-01 9.80819070e+09 1.04448337e+01
 4.00000000e+01 2.39714726e-01 1.63426649e+10 1.02050791e+01
 4.10000000e+01 2.18219201e-01 2.72305774e+10 9.97087501e+00
 4.20000000e+01 1.98732309e-01 4.53723030e+10 9.74208513e+00
 4.30000000e+01 1.80984999e-01 7.56005227e+10 9.51857787e+00
 4.40000000e+01 1.64764889e-01 1.25967576e+11 9.30022593e+00
 4.50000000e+01 1.49902933e-01 2.09890483e+11 9.08690591e+00
 4.60000000e+01 1.36262849e-01 3.49725034e+11 8.87849816e+00
 4.70000000e+01 1.23732892e-01 5.82721035e+11 8.67488643e+00
 4.80000000e+01 1.12219571e-01 9.70945090e+11 8.47595778e+00
 4.90000000e+01 1.01642932e-01 1.61781420e+12 8.28160230e+00
 5.00000000e+01 9.19330712e-02 2.69564451e+12 8.09171307e+00
 5.10000000e+01 8.30275992e-02 4.49155366e+12 7.90618592e+00
 5.20000000e+01 7.48698281e-02 7.48394465e+12 7.72491938e+00
 5.30000000e+01 6.74074946e-02 1.24699451e+13 7.54781452e+00
 5.40000000e+01 6.05918801e-02 2.07777500e+13 7.37477491e+00
 5.50000000e+01 5.43772158e-02 3.46204326e+13 7.20570648e+00
 5.60000000e+01 4.87202895e-02 5.76854738e+13 7.04051745e+00
 5.70000000e+01 4.35801921e-02 9.61170512e+13 6.87911828e+00
 5.80000000e+01 3.89181580e-02 1.60152755e+14 6.72142156e+00
 5.90000000e+01 3.46974647e-02 2.66850725e+14 6.56734199e+00
 6.00000000e+01 3.08833705e-02 4.44633685e+14 6.41679628e+00
 6.10000000e+01 2.74430704e-02 7.40860321e+14 6.26970311e+00
 6.20000000e+01 2.43456621e-02 1.23444092e+15 6.12598307e+00
 6.30000000e+01 2.15621121e-02 2.05685788e+15 5.98555862e+00
 6.40000000e+01 1.90652200e-02 3.42719060e+15 5.84835402e+00
 6.50000000e+01 1.68295756e-02 5.71047498e+15 5.71429531e+00
 6.60000000e+01 1.48315112e-02 9.51494335e+15 5.58331025e+00
 6.70000000e+01 1.30490453e-02 1.58540485e+16 5.45532825e+00
 6.80000000e+01 1.14618214e-02 2.64164318e+16 5.33028039e+00
 6.90000000e+01 1.00510403e-02 4.40157524e+16 5.20809934e+00
 7.00000000e+01 8.79938863e-03 7.33402024e+16 5.08871929e+00
 7.10000000e+01 7.69096406e-03 1.22201371e+17 4.97207599e+00
 7.20000000e+01 6.71119788e-03 2.03615133e+17 4.85810667e+00
 7.30000000e+01 5.84677688e-03 3.39268882e+17 4.74674997e+00
 7.40000000e+01 5.08556487e-03 5.65298719e+17 4.63794598e+00
 7.50000000e+01 4.41652494e-03 9.41915569e+17 4.53163615e+00
 7.60000000e+01 3.82964303e-03 1.56944445e+18 4.42776329e+00
 7.70000000e+01 3.31585353e-03 2.61504956e+18 4.32627151e+00
 7.80000000e+01 2.86696738e-03 4.35726425e+18 4.22710622e+00
 7.90000000e+01 2.47560288e-03 7.26018810e+18 4.13021406e+00
 8.00000000e+01 2.13511975e-03 1.20971161e+19 4.03554293e+00
 8.10000000e+01 1.83955640e-03 2.01565324e+19 3.94304189e+00
 8.20000000e+01 1.58357062e-03 3.35853436e+19 3.85266120e+00
 8.30000000e+01 1.36238374e-03 5.59607814e+19 3.76435225e+00
 8.40000000e+01 1.17172821e-03 9.32433234e+19 3.67806753e+00
 8.50000000e+01 1.00779865e-03 1.55364474e+20 3.59376065e+00
 8.60000000e+01 8.67206266e-04 2.58872366e+20 3.51138626e+00
 8.70000000e+01 7.46936646e-04 4.31339934e+20 3.43090006e+00
 8.80000000e+01 6.44310957e-04 7.18709924e+20 3.35225876e+00
 8.90000000e+01 5.56950574e-04 1.19753335e+21 3.27542008e+00
 9.00000000e+01 4.82745274e-04 1.99536151e+21 3.20034269e+00
 9.10000000e+01 4.19825104e-04 3.32472374e+21 3.12698621e+00
 9.20000000e+01 3.66536012e-04 5.53974200e+21 3.05531120e+00
 9.30000000e+01 3.21419166e-04 9.23046358e+21 2.98527911e+00
 9.40000000e+01 2.83193672e-04 1.53800408e+22 2.91685229e+00
 9.50000000e+01 2.50742093e-04 2.56266278e+22 2.84999393e+00
 9.60000000e+01 2.23097913e-04 4.26997602e+22 2.78466808e+00
 9.70000000e+01 1.99433963e-04 7.11474616e+22 2.72083962e+00
 9.80000000e+01 1.79050945e-04 1.18547769e+23 2.65847421e+00
 9.90000000e+01 1.61365439e-04 1.97527405e+23 2.59753833e+00
 1.00000000e+02 1.45897231e-04 3.29125349e+23 2.53799920e+00


==> errorl40.txt <==
iter error_seq error_par error_avgpar
 1.00000000e+00 1.37256136e+00 4.80099931e+00 2.68637410e+01
 2.00000000e+00 2.80570510e-01 2.01998759e+00 1.96525019e+01
 3.00000000e+00 3.52689248e-02 8.99091668e-01 1.44707198e+01
 4.00000000e+00 2.58888417e-03 4.14954266e-01 1.06957831e+01
 5.00000000e+00 2.25378663e-04 1.91722374e-01 7.92431150e+00
 6.00000000e+00 4.52107768e-05 8.90517959e-02 5.88031019e+00
 7.00000000e+00 5.42824352e-06 4.13152052e-02 4.36857305e+00
 8.00000000e+00 3.80450091e-07 1.91882157e-02 3.24837921e+00
 9.00000000e+00 3.72827094e-08 8.90784763e-03 2.41717861e+00
 1.00000000e+01 7.25457796e-09 4.13640737e-03 1.79976044e+00
 1.10000000e+01 8.32155426e-10 1.92052065e-03 1.34074535e+00
 1.20000000e+01 5.58513326e-11 8.91752831e-04 9.99247610e-01
 1.30000000e+01 6.18161658e-12 4.14051804e-04 7.45023651e-01
 1.40000000e+01 1.14091101e-12 1.92252936e-04 5.55668658e-01
 1.50000000e+01 1.29902644e-13 8.92662011e-05 4.14564800e-01
 1.60000000e+01 8.17172985e-14 4.14479777e-05 3.09374018e-01
 1.70000000e+01 8.36936921e-14 1.92450249e-05 2.30927890e-01
 1.80000000e+01 8.36628000e-14 8.93581596e-06 1.72408250e-01
 1.90000000e+01 8.36606002e-14 4.14905929e-06 1.28741411e-01
 2.00000000e+01 8.36604719e-14 1.92648317e-06 9.61496691e-02
 2.10000000e+01 8.36604674e-14 8.94500815e-07 7.18188592e-02
 2.20000000e+01 8.36604674e-14 4.15332813e-07 5.36516689e-02
 2.30000000e+01 8.36604674e-14 1.92846543e-07 4.00844288e-02
 2.40000000e+01 8.36604674e-14 8.95420834e-08 2.99509323e-02
 2.50000000e+01 8.36604674e-14 4.15760430e-08 2.23811444e-02
 2.60000000e+01 8.36604674e-14 1.93044646e-08 1.67258122e-02
 2.70000000e+01 8.36604674e-14 8.96345164e-09 1.25003257e-02
 2.80000000e+01 8.36604674e-14 4.16185106e-09 9.34289063e-03
 2.90000000e+01 8.36604674e-14 1.93246357e-09 6.98335411e-03
 3.00000000e+01 8.36604674e-14 8.97236152e-10 5.21995919e-03
 3.10000000e+01 8.36604674e-14 4.16644460e-10 3.90200732e-03
 3.20000000e+01 8.36604674e-14 1.93414263e-10 2.91692280e-03
 3.30000000e+01 8.36604674e-14 8.98466593e-11 2.18059927e-03
 3.40000000e+01 8.36604674e-14 4.16768003e-11 1.63019390e-03
 3.50000000e+01 8.36604674e-14 1.93920738e-11 1.21874745e-03
 3.60000000e+01 8.36604674e-14 8.96397010e-12 9.11166986e-04
 3.70000000e+01 8.36604674e-14 4.20292723e-12 6.81225543e-04
 3.80000000e+01 8.36604674e-14 1.91273182e-12 5.09320995e-04
 3.90000000e+01 8.36604674e-14 9.31450575e-13 3.80801868e-04
 4.00000000e+01 8.36604674e-14 3.99295295e-13 2.84716493e-04
 4.10000000e+01 8.36604674e-14 2.37253235e-13 2.12878383e-04
 4.20000000e+01 8.36604674e-14 1.05471333e-13 1.59167821e-04
 4.30000000e+01 8.36604674e-14 1.09875530e-13 1.19009935e-04
 4.40000000e+01 8.36604674e-14 8.55922206e-14 8.89846149e-05
 4.50000000e+01 8.36604674e-14 9.16130439e-14 6.65349707e-05
 4.60000000e+01 8.36604674e-14 8.81042687e-14 4.97494148e-05
 4.70000000e+01 8.36604674e-14 8.91804591e-14 3.71987729e-05
 4.80000000e+01 8.36604674e-14 8.87575608e-14 2.78145211e-05
 4.90000000e+01 8.36604674e-14 8.88799032e-14 2.07977634e-05
 5.00000000e+01 8.36604674e-14 8.88327523e-14 1.55511862e-05
 5.10000000e+01 8.36604674e-14 8.88491997e-14 1.16281880e-05
 5.20000000e+01 8.36604674e-14 8.88436393e-14 8.69484855e-06
 5.30000000e+01 8.36604674e-14 8.88456002e-14 6.50149583e-06
 5.40000000e+01 8.36604674e-14 8.88450471e-14 4.86144864e-06
 5.50000000e+01 8.36604674e-14 8.88452131e-14 3.63512319e-06
 5.60000000e+01 8.36604674e-14 8.88451846e-14 2.71815031e-06
 5.70000000e+01 8.36604674e-14 8.88451944e-14 2.03249090e-06
 5.80000000e+01 8.36604674e-14 8.88451928e-14 1.51979309e-06
 5.90000000e+01 8.36604674e-14 8.88451928e-14 1.13642546e-06
 6.00000000e+01 8.36604674e-14 8.88451928e-14 8.49763376e-07
 6.10000000e+01 8.36604674e-14 8.88451928e-14 6.35412224e-07
 6.20000000e+01 8.36604674e-14 8.88451928e-14 4.75131219e-07
 6.30000000e+01 8.36604674e-14 8.88451928e-14 3.55280987e-07
 6.40000000e+01 8.36604674e-14 8.88451928e-14 2.65662783e-07
 6.50000000e+01 8.36604674e-14 8.88451928e-14 1.98650555e-07
 6.60000000e+01 8.36604674e-14 8.88451928e-14 1.48541952e-07
 6.70000000e+01 8.36604674e-14 8.88451928e-14 1.11073056e-07
 6.80000000e+01 8.36604674e-14 8.88451928e-14 8.30555269e-08
 6.90000000e+01 8.36604674e-14 8.88451928e-14 6.21052838e-08
 7.00000000e+01 8.36604674e-14 8.88451928e-14 4.64396294e-08
 7.10000000e+01 8.36604674e-14 8.88451928e-14 3.47255472e-08
 7.20000000e+01 8.36604674e-14 8.88451928e-14 2.59662717e-08
 7.30000000e+01 8.36604674e-14 8.88451928e-14 1.94164678e-08
 7.40000000e+01 8.36604674e-14 8.88451928e-14 1.45188085e-08
 7.50000000e+01 8.36604674e-14 8.88451928e-14 1.08565502e-08
 7.60000000e+01 8.36604674e-14 8.88451928e-14 8.11807053e-09
 7.70000000e+01 8.36604674e-14 8.88451928e-14 6.07035253e-09
 7.80000000e+01 8.36604674e-14 8.88451928e-14 4.53915603e-09
 7.90000000e+01 8.36604674e-14 8.88451928e-14 3.39419206e-09
 8.00000000e+01 8.36604674e-14 8.88451928e-14 2.53803646e-09
 8.10000000e+01 8.36604674e-14 8.88451928e-14 1.89783928e-09
 8.20000000e+01 8.36604674e-14 8.88451928e-14 1.41912706e-09
 8.30000000e+01 8.36604674e-14 8.88451928e-14 1.06116605e-09
 8.40000000e+01 8.36604674e-14 8.88451928e-14 7.93497706e-10
 8.50000000e+01 8.36604674e-14 8.88451928e-14 5.93346361e-10
 8.60000000e+01 8.36604674e-14 8.88451928e-14 4.43681438e-10
 8.70000000e+01 8.36604674e-14 8.88451928e-14 3.31768454e-10
 8.80000000e+01 8.36604674e-14 8.88451928e-14 2.48084456e-10
 8.90000000e+01 8.36604674e-14 8.88451928e-14 1.85509389e-10
 9.00000000e+01 8.36604674e-14 8.88451928e-14 1.38718366e-10
 9.10000000e+01 8.36604674e-14 8.88451928e-14 1.03729920e-10
 9.20000000e+01 8.36604674e-14 8.88451928e-14 7.75670246e-11
 9.30000000e+01 8.36604674e-14 8.88451928e-14 5.80037407e-11
 9.40000000e+01 8.36604674e-14 8.88451928e-14 4.33746682e-11
 9.50000000e+01 8.36604674e-14 8.88451928e-14 3.24357905e-11
 9.60000000e+01 8.36604674e-14 8.88451928e-14 2.42557587e-11
 9.70000000e+01 8.36604674e-14 8.88451928e-14 1.81393443e-11
 9.80000000e+01 8.36604674e-14 8.88451928e-14 1.35659115e-11
 9.90000000e+01 8.36604674e-14 8.88451928e-14 1.01461514e-11
 1.00000000e+02 8.36604674e-14 8.88451928e-14 7.58882306e-12


==> errorl80.txt <==
iter error_seq error_par error_avgpar
 1.00000000e+00 3.42583924e-02 7.11134943e-02 2.31399075e+01
 2.00000000e+00 1.37457039e-04 3.81451412e-03 1.55453751e+01
 3.00000000e+00 6.20781653e-07 2.29558189e-04 1.04469290e+01
 4.00000000e+00 5.62646534e-09 1.39397630e-05 7.02289654e+00
 5.00000000e+00 5.58870794e-12 8.60910672e-07 4.72255209e+00
 6.00000000e+00 2.72876816e-13 5.30131396e-08 3.17660419e+00
 7.00000000e+00 1.79927058e-13 3.27436554e-09 2.13731557e+00
 8.00000000e+00 1.79894075e-13 2.01922250e-10 1.43842446e+00
 9.00000000e+00 1.79894062e-13 1.25504030e-11 9.68305311e-01
 1.00000000e+01 1.79894062e-13 7.15385006e-13 6.51986669e-01
 1.10000000e+01 1.79894062e-13 2.24531444e-13 4.39097405e-01
 1.20000000e+01 1.79894062e-13 2.00995748e-13 2.95783317e-01
 1.30000000e+01 1.79894062e-13 2.01765612e-13 1.99283947e-01
 1.40000000e+01 1.79894062e-13 2.01743052e-13 1.34292652e-01
 1.50000000e+01 1.79894062e-13 2.01743671e-13 9.05126316e-02
 1.60000000e+01 1.79894062e-13 2.01743665e-13 6.10153509e-02
 1.70000000e+01 1.79894062e-13 2.01743665e-13 4.11375305e-02
 1.80000000e+01 1.79894062e-13 2.01743665e-13 2.77397750e-02
 1.90000000e+01 1.79894062e-13 2.01743665e-13 1.87081097e-02
 2.00000000e+01 1.79894062e-13 2.01743665e-13 1.26187398e-02
 2.10000000e+01 1.79894062e-13 2.01743665e-13 8.51252117e-03
 2.20000000e+01 1.79894062e-13 2.01743665e-13 5.74319790e-03
 2.30000000e+01 1.79894062e-13 2.01743665e-13 3.87525336e-03
 2.40000000e+01 1.79894062e-13 2.01743665e-13 2.61513861e-03
 2.50000000e+01 1.79894062e-13 2.01743665e-13 1.76496180e-03
 2.60000000e+01 1.79894062e-13 2.01743665e-13 1.19129612e-03
 2.70000000e+01 1.79894062e-13 2.01743665e-13 8.04166427e-04
 2.80000000e+01 1.79894062e-13 2.01743665e-13 5.42890233e-04
 2.90000000e+01 1.79894062e-13 2.01743665e-13 3.66535639e-04
 3.00000000e+01 1.79894062e-13 2.01743665e-13 2.47489507e-04
 3.10000000e+01 1.79894062e-13 2.01743665e-13 1.67121449e-04
 3.20000000e+01 1.79894062e-13 2.01743665e-13 1.12860228e-04
 3.30000000e+01 1.79894062e-13 2.01743665e-13 7.62222178e-05
 3.40000000e+01 1.79894062e-13 2.01743665e-13 5.14816962e-05
 3.50000000e+01 1.79894062e-13 2.01743665e-13 3.47739062e-05
 3.60000000e+01 1.79894062e-13 2.01743665e-13 2.34899615e-05
 3.70000000e+01 1.79894062e-13 2.01743665e-13 1.58685857e-05
 3.80000000e+01 1.79894062e-13 2.01743665e-13 1.07206270e-05
 3.90000000e+01 1.79894062e-13 2.01743665e-13 7.24314567e-06
 4.00000000e+01 1.79894062e-13 2.01743665e-13 4.89393716e-06
 4.10000000e+01 1.79894062e-13 2.01743665e-13 3.30683721e-06
 4.20000000e+01 1.79894062e-13 2.01743665e-13 2.23454792e-06
 4.30000000e+01 1.79894062e-13 2.01743665e-13 1.51003902e-06
 4.40000000e+01 1.79894062e-13 2.01743665e-13 1.02048721e-06
 4.50000000e+01 1.79894062e-13 2.01743665e-13 6.89679233e-07
 4.60000000e+01 1.79894062e-13 2.01743665e-13 4.66129139e-07
 4.70000000e+01 1.79894062e-13 2.01743665e-13 3.15053450e-07
 4.80000000e+01 1.79894062e-13 2.01743665e-13 2.12951402e-07
 4.90000000e+01 1.79894062e-13 2.01743665e-13 1.43944300e-07
 5.00000000e+01 1.79894062e-13 2.01743665e-13 9.73028577e-08
 5.10000000e+01 1.79894062e-13 2.01743665e-13 6.57768924e-08
 5.20000000e+01 1.79894062e-13 2.01743665e-13 4.44669405e-08
 5.30000000e+01 1.79894062e-13 2.01743665e-13 3.00619268e-08
 5.40000000e+01 1.79894062e-13 2.01743665e-13 2.03241130e-08
 5.50000000e+01 1.79894062e-13 2.01743665e-13 1.37410901e-08
 5.60000000e+01 1.79894062e-13 2.01743665e-13 9.29063036e-09
 5.70000000e+01 1.79894062e-13 2.01743665e-13 6.28178670e-09
 5.80000000e+01 1.79894062e-13 2.01743665e-13 4.24751439e-09
 5.90000000e+01 1.79894062e-13 2.01743665e-13 2.87210206e-09
 6.00000000e+01 1.79894062e-13 2.01743665e-13 1.94212872e-09
 6.10000000e+01 1.79894062e-13 2.01743665e-13 1.31331549e-09
 6.20000000e+01 1.79894062e-13 2.01743665e-13 8.88122572e-10
 6.30000000e+01 1.79894062e-13 2.01743665e-13 6.00605485e-10
 6.40000000e+01 1.79894062e-13 2.01743665e-13 4.06180049e-10
 6.50000000e+01 1.79894062e-13 2.01743665e-13 2.74701206e-10
 6.60000000e+01 1.79894062e-13 2.01743665e-13 1.85787496e-10
 6.70000000e+01 1.79894062e-13 2.01743665e-13 1.25657118e-10
 6.80000000e+01 1.79894062e-13 2.01743665e-13 8.49911324e-11
 6.90000000e+01 1.79894062e-13 2.01743665e-13 5.74881943e-11
 7.00000000e+01 1.79894062e-13 2.01743665e-13 3.88870334e-11
 7.10000000e+01 1.79894062e-13 2.01743665e-13 2.63065091e-11
 7.20000000e+01 1.79894062e-13 2.01743665e-13 1.77976395e-11
 7.30000000e+01 1.79894062e-13 2.01743665e-13 1.20422693e-11
 7.40000000e+01 1.79894062e-13 2.01743665e-13 8.14965904e-12
 7.50000000e+01 1.79894062e-13 2.01743665e-13 5.51720533e-12
 7.60000000e+01 1.79894062e-13 2.01743665e-13 3.73744216e-12
 7.70000000e+01 1.79894062e-13 2.01743665e-13 2.53435432e-12
 7.80000000e+01 1.79894062e-13 2.01743665e-13 1.72164603e-12
 7.90000000e+01 1.79894062e-13 2.01743665e-13 1.17466346e-12
 8.00000000e+01 1.79894062e-13 2.01743665e-13 8.05632654e-13
 8.10000000e+01 1.79894062e-13 2.01743665e-13 5.59190029e-13
 8.20000000e+01 1.79894062e-13 2.01743665e-13 3.97318817e-13
 8.30000000e+01 1.79894062e-13 2.01743665e-13 2.92783001e-13
 8.40000000e+01 1.79894062e-13 2.01743665e-13 2.29451328e-13
 8.50000000e+01 1.79894062e-13 2.01743665e-13 1.93592082e-13
 8.60000000e+01 1.79894062e-13 2.01743665e-13 1.74718513e-13
 8.70000000e+01 1.79894062e-13 2.01743665e-13 1.65248712e-13
 8.80000000e+01 1.79894062e-13 2.01743665e-13 1.60952233e-13
 8.90000000e+01 1.79894062e-13 2.01743665e-13 1.58882274e-13
 9.00000000e+01 1.79894062e-13 2.01743665e-13 1.57534165e-13
 9.10000000e+01 1.79894062e-13 2.01743665e-13 1.57181168e-13
 9.20000000e+01 1.79894062e-13 2.01743665e-13 1.57691997e-13
 9.30000000e+01 1.79894062e-13 2.01743665e-13 1.58067196e-13
 9.40000000e+01 1.79894062e-13 2.01743665e-13 1.58246316e-13
 9.50000000e+01 1.79894062e-13 2.01743665e-13 1.58303133e-13
 9.60000000e+01 1.79894062e-13 2.01743665e-13 1.58340797e-13
 9.70000000e+01 1.79894062e-13 2.01743665e-13 1.58365345e-13
 9.80000000e+01 1.79894062e-13 2.01743665e-13 1.58382192e-13
 9.90000000e+01 1.79894062e-13 2.01743665e-13 1.58392236e-13
 1.00000000e+02 1.79894062e-13 2.01743665e-13 1.58399659e-13

